The Young Suns Exoplanet Survey: Detection of a wide orbit planetary mass companion to a solar-type Sco-Cen member

The Young Suns Exoplanet Survey (YSES) consists of a homogeneous sample of 70 young, solar-mass stars located in the Lower Centaurus-Crux subgroup of the Scorpius-Centaurus association with an average age of $15\pm3\,$Myr. We report the detection of a co-moving companion around the K3IV star TYC 8998-760-1 (2MASSJ13251211-6456207) that is located at a distance of $94.6\pm0.3\,$pc using SPHERE/IRDIS on the VLT. Spectroscopic observations with VLT/X-SHOOTER constrain the mass of the star to $1.00\pm0.02\,M_{\odot}$ and an age of $16.7\pm1.4\,$Myr. The companion TYC 8998-760-1 b is detected at a projected separation of 1.71'', which implies a projected physical separation of $162\,$au. Photometric measurements ranging from $Y$ to $M$ band provide a mass estimate of $14\pm3\,M_\mathrm{jup}$ by comparison to BT-Settl and AMES-dusty isochrones, corresponding to a mass ratio of $q=0.013\pm0.003$ with respect to the primary. We rule out additional companions to TYC 8998-760-1 that are more massive than $12\,M_\mathrm{jup}$ and farther than $12\,$au away from the host. Future polarimetric and spectroscopic observations of this system with ground and space based observatories will facilitate testing of formation and evolution scenarios shaping the architecture of the circumstellar environment around this 'young Sun'.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
